Bestow and Atomic: Concurrent Programming using Isolation, Delegation and Grouping

Any non-trivial concurrent system warrants synchronisation, regardless of the concurrency model. Actor-based concurrency serialises all computations in an actor through asynchronous message passing. In contrast, lock-based concurrency serialises some computations by following a lock--unlock protocol for accessing certain data. Both systems require sound reasoning about pointers and aliasing to exclude data-races. If actor isolation is broken, so is the single-thread-of-control abstraction. Similarly for locks, if a datum is accessible outside of the scope of the lock, the datum is not governed by the lock. In this paper we discuss how to balance aliasing and synchronisation. In previous work, we defined a type system that guarantees data-race freedom of actor-based concurrency and lock-based concurrency. This paper extends this work by the introduction of two programming constructs; one for decoupling isolation and synchronisation and one for constructing higher-level atomicity guarantees from lower-level synchronisation. We focus predominantly on actors, and in particular the Encore programming language, but our ultimate goal is to define our constructs in such a way that they can be used both with locks and actors, given that combinations of both models occur frequently in actual systems. We discuss the design space, provide several formalisations of different semantics and discuss their properties, and connect them to case studies showing how our proposed constructs can be useful. We also report on an on-going implementation of our proposed constructs in Encore.

==> atomicOverhead.dat <==
Seconds    Actor    AtomicBestow
0.25       2.25     1
0.5        3.375    1
0.75       3.790    1
1          4.182    1


==> bestowOverhead.dat <==
Seconds Actor Bestow Slowdown
0.25 1 11.778 11.778 
0.5 2 24.259 12.130
0.75 2.667 42.704 16.011998500187477
1 3.407 54.074 15.87144115057235

==> bestowOverhead2.dat <==
Seconds Actor Bestow
0.25 1 11.778 
0.5 1 12.130
0.75 1 16.011998500187477
1 1 15.87144115057235


==> closureOverhead.dat <==
Seconds Actor Closure
0.25 1 38.222
0.5 2 80.444
0.75 2.667 116.815
1 3.407 159.037

==> concurrentList.dat <==
Messages Actor Bestow
1 1 1.029
2 4.112 4.162
3 9.300 9.479
4 16.783 16.954
5 27.779 28.302
6 44.120 46.400
7 67.490 69.690
8 98.645 102.679
9 137.734 143.191
10 183.437 187.280

==> mailboxOverhead.dat <==
Seconds Actor Mailbox
0.25 1 12.704
0.5 2 25.667
0.75 2.667 36.778
1 3.407 49
